The statistical properties of protostellar discs and their dependence on metallicity

We present the analysis of the properties of large samples of protostellar discs formed in four radiation hydrodynamical simulations of star cluster formation. The four calculations have metallicities of 0.01, 0.1, 1 and 3 times solar metallicity. The calculations treat dust and gas temperatures separately and include a thermochemical model of the diffuse interstellar medium. We find the radii of discs of bound protostellar systems tend to decrease with decreasing metallicity, with the median characteristic radius of discs in the 0.01 and 3 times solar metallicity calculations being $\approx20$ and $\approx65$ au, respectively. Disc masses and radii of isolated protostars also tend to decrease with decreasing metallicity. We find that the circumstellar discs and orbits of bound protostellar pairs, and the two spins of the two protostars are all less well aligned with each other with lower metallicity than with higher metallicity. These variations with metallicity are due to increased small scale fragmentation due to lower opacities and greater cooling rates with lower metallicity, which increase the stellar multiplicity and increase dynamical interactions. We compare the disc masses and radii of protostellar systems from the solar metallicity calculation with recent surveys of discs around Class 0 and I objects in the Orion and Perseus star-forming regions. The masses and radii of the simulated discs have similar distributions to the observed Class 0 and I discs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> The statistical properties of protostellar discs and their dependence on metallicity 2/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
